Scattering of dark pions in Sp(4) gauge theory

Analyzes of astrophysical data provide first hints on the self-interactions of dark matter at low energies. Lattice calculations of dark matter theories can be used to investigate them, especially in the case of strongly-interacting dark matter. We consider Sp(4) gauge theory with two fundamental fermions as a candidate theory. We compute the scattering phase shift for the scattering of two identical dark pions and determine the parameters of the effective range expansion. Our exploratory results in the supposedly most common interaction channel provide a lower limit for the dark matter mass when compared to astrophysical data. We also provide first benchmarks of velocity-weighted cross-sections in the relevant non-relativistic domain.

==> data/energy_levels.csv <==
group, beta, mass, L, T, N_conf, m_pi/m_rho, Delta_m_pi/m_rho, m_pi, Delta_m_pi, E_pipi, Delta_E_pipi
SP(4), 6.9, -0.87, 10, 20, 976, 0.8744290471392488, 0.004297428137657075, 0.742500149782143, 0.001227215859055644, 1.4960810200274266, 0.0021793759737119465
SP(4), 6.9, -0.87, 12, 24, 400, 0.8753870311083998, 0.004077759946039529, 0.7413555805459027, 0.001469445730807826, 1.489116429866369, 0.002700087571030631
SP(4), 6.9, -0.87, 16, 32, 100, 0.8762341960867819, 0.002797030139488272, 0.7405971958937575, 0.0009593560183403595, 1.482016790402473, 0.0023025490146734344
SP(4), 6.9, -0.9, 8, 16, 651, 0.7953709870108309, 0.010543677153021994, 0.6240993314632646, 0.002495968079326839, 1.256759722397231, 0.04201472503967951
SP(4), 6.9, -0.9, 10, 20, 1273, 0.7998003390848938, 0.0037733374548021936, 0.5738121528978851, 0.0011786192439410597, 1.167173637682575, 0.002132149511992501
SP(4), 6.9, -0.9, 12, 24, 2904, 0.8109929799985443, 0.0022409237928503307, 0.5640905759279136, 0.0005392232216427422, 1.1338540642906227, 0.0013845316850029884
SP(4), 6.9, -0.9, 14, 24, 942, 0.8114766955986337, 0.002746530128859513, 0.5622188858347562, 0.0006347702255410205, 1.1279650742507334, 0.0015911521054013424
SP(4), 6.9, -0.9, 8, 24, 402, 0.810915329958866, 0.011657601935598314, 0.6267274176988735, 0.0026248945670121703, 1.27426100553467, 0.006885770490969772
SP(4), 6.9, -0.9, 16, 32, 546, 0.8156140381068708, 0.0027955458324639988, 0.5627479432783312, 0.0005740151760493207, 1.1282836597220787, 0.0012314352286663438
SP(4), 6.9, -0.9, 18, 36, 356, 0.8135440307971646, 0.002352582069633881, 0.5612138793896311, 0.000576789151950858, 1.1256972287441083, 0.0012134942074090377
SP(4), 6.9, -0.91, 12, 24, 1268, 0.7698073541891474, 0.007652979540202538, 0.49201408261015595, 0.0010495081852638299, 0.9936496518677751, 0.0026166824454830605
SP(4), 6.9, -0.91, 14, 24, 513, 0.7756252533186302, 0.008057864258626318, 0.48572447028496074, 0.0011740786185905428, 0.9777369006091027, 0.002869737209696538
SP(4), 6.9, -0.91, 16, 32, 435, 0.7658050422848766, 0.006542996769755405, 0.48609919180349853, 0.0008612048032253847, 0.9772737518026876, 0.0019491390171047288
SP(4), 6.9, -0.92, 12, 24, 63, 0.7382514623939692, 0.0610929129558319, 0.41558363626261524, 0.019210553227424033, 0.885261247105596, 0.013693516487054348
SP(4), 6.9, -0.92, 14, 24, 550, 0.6987301982991283, 0.010283403177406234, 0.39260642860983397, 0.0013598498518803685, 0.7913509343065409, 0.003961296206891313
SP(4), 6.9, -0.92, 16, 32, 176, 0.6703776615895876, 0.01073355431306989, 0.3894498176926732, 0.001426751736699083, 0.7847800518813957, 0.003528887505136352
SP(4), 6.9, -0.92, 24, 32, 467, 0.7035400681111669, 0.0031392320109923455, 0.3864927512012745, 0.0005089984129957467, 0.7734361859478815, 0.0012251795057337859
SP(4), 7.05, -0.835, 12, 24, 313, 0.7904455891727159, 0.011208320537932729, 0.4615567635096334, 0.0015469863414852543, 0.9422172335070955, 0.0035725195253940483
SP(4), 7.05, -0.835, 14, 24, 619, 0.7876769826433475, 0.009102979224500686, 0.44171527197460125, 0.00171322106375807, 0.9021973799330106, 0.002631510377080396
SP(4), 7.05, -0.835, 8, 24, 402, 0.7770195621530211, 0.01279166848647623, 0.6584701342896531, 0.005976633201570598, 1.3454149594593088, 0.014503718343162842
SP(4), 7.05, -0.835, 20, 36, 100, 0.7945081640236207, 0.006088103704601097, 0.43801119360021096, 0.001036971623620471, 0.8798161004982801, 0.0025683822660692974
SP(4), 7.05, -0.85, 12, 24, 84, 0.6110221217576762, 0.033418189823335644, 0.3777881108263024, 0.005746078994351085, 0.7917450744047877, 0.024617547934627275
SP(4), 7.05, -0.85, 14, 24, 167, 0.7163729460379946, 0.02550449251281784, 0.3496317618696004, 0.002480830295497196, 0.7236493188630712, 0.006726254507413996
SP(4), 7.05, -0.85, 16, 32, 101, 0.6602112716229187, 0.016676849516657183, 0.33748033379973197, 0.0016549518282443017, 0.6891752072680531, 0.004051202097148775
SP(4), 7.05, -0.85, 24, 36, 100, 0.7118026850553504, 0.006371391490663183, 0.33075669692912707, 0.000972344393210956, 0.663743658619067, 0.0034234756334989664
SP(4), 7.2, -0.78, 10, 20, 195, 0.6478734275992006, 0.01647733207986678, 0.5508369954507316, 0.004844405884500739, 1.1497209493960887, 0.007361060843223694
SP(4), 7.2, -0.78, 12, 24, 150, 0.8351921446202332, 0.019175510558064705, 0.43821058696585263, 0.0034388238755246334, 0.9028450540536794, 0.008326163069408662
SP(4), 7.2, -0.78, 14, 24, 425, 0.7762405828128138, 0.008257695378136339, 0.3856873929605536, 0.0014152158105787728, 0.7936180642686034, 0.005362269136366527
SP(4), 7.2, -0.78, 8, 24, 401, 0.8770004573378416, 0.008140246014097073, 0.8088662709540068, 0.004186242373942951, 1.616017181120755, 0.011504855145033362
SP(4), 7.2, -0.78, 16, 32, 265, 0.7929938437301979, 0.008970701868763552, 0.3809163495597498, 0.0011161662542218734, 0.7703313233063863, 0.003065640982436143
SP(4), 7.2, -0.78, 24, 36, 508, 0.7852100305402225, 0.003044399760034912, 0.36962746473162506, 0.0003859762001241585, 0.7450099079671216, 0.0012011596407116585
SP(4), 7.2, -0.794, 12, 24, 101, 0.7316303856699329, 0.025983338499044592, 0.3932224740662459, 0.006299742613333028, 0.8241665127590387, 0.013352413399197356
SP(4), 7.2, -0.794, 14, 24, 234, 0.6912864985948997, 0.030858371071914727, 0.3234304676220537, 0.002586605468533673, 0.6884225311415291, 0.006571538919848056
SP(4), 7.2, -0.794, 16, 32, 101, 0.7959520503508738, 0.02656989909441438, 0.30968284879678026, 0.001709072281246058, 0.645775213444615, 0.004988827888239176
SP(4), 7.2, -0.794, 28, 36, 457, 0.7131114711309723, 0.005085871717252676, 0.28525311424054844, 0.00036813537831216915, 0.5751372135012945, 0.0008342180989595007


==> data/luescher_analysis_results.csv <==
6.900000;-0.870000;0.740182;0.000916;0.000884;0.394595;0.245760;0.351347;59.076024;110.240975;329.257853
6.900000;-0.900000;0.560843;0.000383;0.000372;0.453693;0.074530;0.061432;9.304505;2.160652;3.525108
6.900000;-0.910000;0.484575;0.000891;0.000868;0.363032;0.115672;0.124936;42.198387;27.435131;57.504922
6.900000;-0.920000;0.384508;0.003110;0.001835;0.523177;0.207437;0.232073;6.712021;3.841322;9.547869
7.050000;-0.835000;0.437374;0.000867;0.000879;0.695006;0.213709;0.121793;1.911953;0.356395;1.072468
7.050000;-0.850000;0.329767;0.001318;0.001124;0.596786;0.249114;0.137022;3.733559;1.734108;7.392989
7.200000;-0.780000;0.369615;0.000379;0.000392;0.796829;0.077569;0.061404;1.956407;0.162878;0.250459
7.200000;-0.794000;0.283761;0.001409;0.001239;0.844521;0.159827;0.130532;1.296492;0.385190;0.681033

